Deep Swift/UVOT Observations of GOODS-N and the Evolution of the Ultraviolet Luminosity Function at 0.2<z<1.2

We present Swift Ultraviolet Optical Telescope (UVOT) observations of the deep field GOODS-N in four near-UV filters. A catalog of detected galaxies is reported, which will be used to explore galaxy evolution using ultraviolet emission. Swift/UVOT observations probe galaxies at $z \lesssim 1.5$ and combine a wide field of view with moderate spatial resolution; these data complement the wide-field observations of GALEX and the deep, high angular resolution observations by HST. Using our catalog of detected galaxies, we calculate the UV galaxy number counts as a function of apparent magnitude and compute the UV luminosity function and its evolution with redshift. From the luminosity function fits in various redshift bins, we calculate the star formation rate density as a function of redshift and find evolution consistent with past works. We explore how different assumptions such as dust attenuation corrections can dramatically change how quickly the corrected star formation rate density changes with redshift. At these low redshifts, we find no trend between UV attenuation and redshift or absolute magnitude with significant scatter in the UV spectral slope $\beta$. This dataset will complement the extensive observations of GOODS-N already in the literature.

==> number_counts.txt <==
W2

\begin{tabular}{rrrrrr}
\toprule
Mag & Number count & Lower limit & Upper limit & N_raw & Completeness \\
\midrule
20.875 & 220.880 & 115.463 & 395.060 & 4 & 0.980 \\
21.125 & 331.320 & 200.185 & 528.808 & 6 & 0.980 \\
21.375 & 441.760 & 289.158 & 659.255 & 8 & 0.980 \\
21.625 & 662.640 & 474.287 & 914.136 & 12 & 0.980 \\
21.875 & 662.640 & 474.287 & 914.136 & 12 & 0.980 \\
22.125 & 1380.500 & 1106.439 & 1715.287 & 25 & 0.980 \\
22.375 & 828.300 & 617.062 & 1101.854 & 15 & 0.980 \\
22.625 & 1932.699 & 1607.739 & 2317.538 & 35 & 0.980 \\
22.875 & 1546.160 & 1255.891 & 1896.854 & 28 & 0.980 \\
23.125 & 2981.879 & 2577.487 & 3445.244 & 54 & 0.980 \\
23.375 & 4472.819 & 3976.974 & 5026.948 & 81 & 0.980 \\
23.625 & 5356.338 & 4813.522 & 5957.176 & 97 & 0.980 \\
23.875 & 6308.556 & 5713.439 & 6962.660 & 112 & 0.961 \\
24.125 & 8658.493 & 7947.660 & 9430.234 & 148 & 0.925 \\
24.375 & 11079.936 & 10179.369 & 12056.865 & 151 & 0.737 \\
24.625 & 19494.268 & 17925.264 & 21194.957 & 154 & 0.428 \\
\bottomrule
\end{tabular}


M2

\begin{tabular}{rrrrrr}
\toprule
Mag & Number count & Lower limit & Upper limit & N_raw & Completeness \\
\midrule
20.875 & 110.215 & 39.238 & 255.002 & 2 & 0.982 \\
21.125 & 275.538 & 156.813 & 461.508 & 5 & 0.982 \\
21.375 & 440.860 & 288.569 & 657.913 & 8 & 0.982 \\
21.625 & 495.968 & 334.021 & 722.134 & 9 & 0.982 \\
21.875 & 1047.043 & 809.168 & 1346.324 & 19 & 0.982 \\
22.125 & 936.828 & 712.079 & 1223.340 & 17 & 0.982 \\
22.375 & 1322.580 & 1054.687 & 1651.190 & 24 & 0.982 \\
22.625 & 1432.795 & 1153.797 & 1772.291 & 26 & 0.982 \\
22.875 & 2645.161 & 2264.836 & 3084.565 & 48 & 0.982 \\
23.125 & 4353.494 & 3864.835 & 4900.358 & 79 & 0.982 \\
23.375 & 4904.569 & 4385.767 & 5481.398 & 89 & 0.982 \\
23.625 & 6187.795 & 5604.070 & 6829.377 & 112 & 0.979 \\
23.875 & 9195.748 & 8480.663 & 9968.733 & 165 & 0.971 \\
24.125 & 9268.577 & 8532.072 & 10066.076 & 158 & 0.923 \\
24.375 & 13621.208 & 12565.176 & 14762.479 & 166 & 0.659 \\
24.625 & 19816.974 & 18081.385 & 21711.683 & 130 & 0.355 \\
\bottomrule
\end{tabular}


W1

\begin{tabular}{rrrrrr}
\toprule
Mag & Number count & Lower limit & Upper limit & N_raw & Completeness \\
\midrule
20.875 & 385.753 & 243.771 & 593.149 & 7 & 0.982 \\
21.125 & 606.183 & 426.469 & 849.258 & 11 & 0.982 \\
21.375 & 661.290 & 473.321 & 912.274 & 12 & 0.982 \\
21.625 & 936.828 & 712.079 & 1223.340 & 17 & 0.982 \\
21.875 & 1212.365 & 956.057 & 1529.637 & 22 & 0.982 \\
22.125 & 1322.580 & 1054.687 & 1651.190 & 24 & 0.982 \\
22.375 & 1708.333 & 1403.336 & 2073.375 & 31 & 0.982 \\
22.625 & 2755.376 & 2367.148 & 3202.603 & 50 & 0.982 \\
22.875 & 3912.634 & 3449.500 & 4434.143 & 71 & 0.982 \\
23.125 & 5177.726 & 4641.889 & 5772.121 & 93 & 0.972 \\
23.375 & 6095.969 & 5515.719 & 6734.278 & 110 & 0.977 \\
23.625 & 8869.062 & 8157.532 & 9640.108 & 155 & 0.946 \\
23.875 & 10282.937 & 9465.829 & 11167.715 & 158 & 0.831 \\
24.125 & 16925.038 & 15553.908 & 18412.031 & 152 & 0.486 \\
\bottomrule
\end{tabular}

uu

\begin{tabular}{rrrrrr}
\toprule
Mag & Number count & Lower limit & Upper limit & N_raw & Completeness \\
\midrule
20.875 & 948.417 & 720.888 & 1238.474 & 17 & 0.970 \\
21.125 & 1059.996 & 819.178 & 1362.980 & 19 & 0.970 \\
21.375 & 1171.574 & 918.163 & 1486.842 & 21 & 0.970 \\
21.625 & 1171.574 & 918.163 & 1486.842 & 21 & 0.970 \\
21.875 & 1562.099 & 1268.838 & 1916.409 & 28 & 0.970 \\
22.125 & 2343.149 & 1983.185 & 2763.200 & 42 & 0.970 \\
22.375 & 3124.199 & 2708.089 & 3599.821 & 56 & 0.970 \\
22.625 & 3629.108 & 3180.254 & 4137.254 & 65 & 0.969 \\
22.875 & 6413.278 & 5810.956 & 7075.023 & 113 & 0.954 \\
23.125 & 6893.330 & 6257.049 & 7591.249 & 117 & 0.918 \\
23.375 & 9727.858 & 8903.850 & 10624.816 & 139 & 0.773 \\
23.625 & 13851.935 & 12656.963 & 15154.743 & 134 & 0.524 \\
23.875 & 17854.461 & 16045.074 & 19857.253 & 97 & 0.294 \\
\bottomrule
\end{tabular}


